Kantorovich Regression Analysis of Random Distributions with Mixed Predictors

In modern scientific applications, observations often take the form of probability distributions. We study regression problems with distribution-valued responses and mixed distributional and Euclidean predictors. Under quadratic optimal transport, the proposed Kantorovich regression model approximates the response Kantorovich potential from the Wasserstein barycenter as a linear combination of transformed predictor Kantorovich potentials, where the transformations are determined by one-dimensional functional parameters. The formulation naturally accommodates mixed predictors, allowing Euclidean covariates to enter as scaling coefficients, and extends to multivariate distributions. We characterize functional parameter classes ensuring the intrinsic structure of the model, and establish asymptotic consistency of model parameters through the convex Sobolev loss. Real data applications include a mixed-predictor analysis of housing price distributions and an analysis of two-dimensional temperature distributions, demonstrating the flexibility and interpretability of the proposed framework.

==> Asset/realdata/1D/csv/g.csv <==
-0.0598372756487525,1.18654983792534
-0.0587280702079797,1.18654983792534
-0.0576188647672069,1.18654983792534
-0.0565096593264341,1.18654983792534
-0.0554004538856614,1.18654983792534
-0.0542912484448886,1.18654983792534
-0.0531820430041158,1.18654983792534
-0.052072837563343,1.18654983792534
-0.0509636321225702,1.18654983792534
-0.0498544266817974,1.18654983792534
-0.0487452212410246,1.18654839220902
-0.0476360158002518,1.18654102660611
-0.046526810359479,1.18652238362261
-0.0454176049187062,1.18648923390571
-0.0443083994779334,1.18643709536023
-0.0431991940371606,1.18636682947571
-0.0420899885963879,1.18628295598807
-0.0409807831556151,1.186188136849
-0.0398715777148423,1.18608098953624
-0.0387623722740695,1.18596379901044
-0.0376531668332967,1.18584069036989
-0.0365439613925239,1.18571336160303
-0.0354347559517511,1.18558794611888
-0.0343255505109783,1.18547878860077
-0.0332163450702055,1.18539172396866
-0.0321071396294327,1.18534753122951
-0.0309979341886599,1.18534743132307
-0.0298887287478871,1.18534743132307
-0.0287795233071143,1.18534743132307
-0.0276703178663416,1.18534743132307
-0.0265611124255688,1.18534743132307
-0.025451906984796,1.18534743132307
-0.0243427015440232,1.18534743132307
-0.0232334961032504,1.18534743132307
-0.0221242906624776,1.18534743132307
-0.0210150852217048,1.18534743132307
-0.019905879780932,1.18534743132307
-0.0187966743401592,1.18534743132307
-0.0176874688993864,1.18534743132307
-0.0165782634586136,1.18534743132307
-0.0154690580178408,1.18534743132307
-0.0143598525770681,1.18534743132307
-0.0132506471362953,1.18534743132307
-0.0121414416955225,1.18534743132307
-0.0110322362547497,1.18534743132307
-0.00992303081397689,1.18534743132307
-0.0088138253732041,1.18534743132307
-0.00770461993243131,1.18534743132307
-0.00659541449165851,1.18534743132307
-0.00548620905088572,1.18531072075812
-0.00437700361011293,1.18490108478627
-0.00326779816934014,1.18418563761956
-0.00215859272856735,1.18308773182608
-0.00104938728779455,1.18157081348792
5.98181529782374e-05,1.17924258534772
0.00116902359375103,1.17491765847666
0.00227822903452382,1.16924413957188
0.00338743447529662,1.16225199586646
0.00449663991606941,1.15419858214793
0.00560584535684219,1.1455038894747
0.00671505079761499,1.13645691582518
0.00782425623838778,1.12734431922562
0.00893346167916056,1.11826342524982
0.0100426671199334,1.10935768110694
0.0111518725607062,1.10057515262378
0.012261078001479,1.09196413553455
0.0133702834422517,1.08351539393124
0.0144794888830245,1.0752011108996
0.0155886943237973,1.06697412905904
0.0166978997645701,1.05881905901304
0.0178071052053429,1.05071602419442
0.0189163106461157,1.04264056861739
0.0200255160868885,1.03457129527324
0.0211347215276613,1.02646086238282
0.0222439269684341,1.01831096162003
0.0233531324092069,1.01009027602398
0.0244623378499797,1.0018105453648
0.0255715432907525,0.993490636019792
0.0266807487315252,0.985138318763283
0.027789954172298,0.976762113512811
0.0288991596130708,0.968370329602678
0.0300083650538436,0.959958549208479
0.0311175704946164,0.951531950758987
0.0322267759353892,0.943104952058932
0.033335981376162,0.9346821958165
0.0344451868169348,0.926260856710357
0.0355543922577076,0.91784162867126
0.0366635976984804,0.90942319032694
0.0377728031392532,0.901006088215351
0.038882008580026,0.892588993738904
0.0399912140207987,0.884171812489912
0.0411004194615715,0.875754631240921
0.0422096249023443,0.867337449991929
0.0433188303431171,0.858920268742938
0.0444280357838899,0.850503087493946
0.0455372412246627,0.842085906244955
0.0466464466654355,0.833668724995963
0.0477556521062083,0.825251543746972
0.0488648575469811,0.81683436249798
0.0499740629877539,0.808417181248989


==> Asset/realdata/1D/csv/minus_grad_psi.csv <==
0,0
0.0101010101010101,-0.0101005474851474
0.0202020202020202,-0.0202010949702949
0.0303030303030303,-0.0303016424554423
0.0404040404040404,-0.0404021899405897
0.0505050505050505,-0.0505027374257371
0.0606060606060606,-0.0606032849108845
0.0707070707070707,-0.070703832396032
0.0808080808080808,-0.0808043798811794
0.0909090909090909,-0.0909049273663268
0.101010101010101,-0.101005474851474
0.111111111111111,-0.111106022336622
0.121212121212121,-0.121206569821769
0.131313131313131,-0.131307117306917
0.141414141414141,-0.141407664792064
0.151515151515152,-0.151508212277211
0.161616161616162,-0.161608759762359
0.171717171717172,-0.171709307247506
0.181818181818182,-0.181809854732654
0.191919191919192,-0.191910402217801
0.202020202020202,-0.202010949702949
0.212121212121212,-0.212111497188096
0.222222222222222,-0.222212044673243
0.232323232323232,-0.232312592158391
0.242424242424242,-0.242413139643538
0.252525252525253,-0.252513687128686
0.262626262626263,-0.262614234613833
0.272727272727273,-0.27271478209898
0.282828282828283,-0.282815329584128
0.292929292929293,-0.292915877069275
0.303030303030303,-0.303016424554423
0.313131313131313,-0.31311697203957
0.323232323232323,-0.323217519524718
0.333333333333333,-0.333318067009865
0.343434343434343,-0.343418614495012
0.353535353535354,-0.35351916198016
0.363636363636364,-0.363619709465307
0.373737373737374,-0.373720256950455
0.383838383838384,-0.383820804435602
0.393939393939394,-0.39392135192075
0.404040404040404,-0.404021899405897
0.414141414141414,-0.414122446891044
0.424242424242424,-0.424222994376192
0.434343434343434,-0.434323541861339
0.444444444444444,-0.444424089346487
0.454545454545455,-0.454524636831634
0.464646464646465,-0.464625184316782
0.474747474747475,-0.474125370236006
0.484848484848485,-0.48225751097875
0.494949494949495,-0.489054493560562
0.505050505050505,-0.494550974973127
0.515151515151515,-0.498781439286725
0.525252525252525,-0.501784262589504
0.535353535353535,-0.5035998844084
0.545454545454546,-0.504269100995405
0.555555555555556,-0.503833910237676
0.565656565656566,-0.502339308954467
0.575757575757576,-0.49983010365499
0.585858585858586,-0.49635085675149
0.595959595959596,-0.491946186579592
0.606060606060606,-0.486661721722797
0.616161616161616,-0.480540464666754
0.626262626262626,-0.473625309280442
0.636363636363636,-0.465956879289104
0.646464646464647,-0.457575023837073
0.656565656565657,-0.448520173840063
0.666666666666667,-0.438833657436176
0.676767676767677,-0.428556414883306
0.686868686868687,-0.417730181551713
0.696969696969697,-0.406396232778358
0.707070707070707,-0.394595721472102
0.717171717171717,-0.382372699698051
0.727272727272727,-0.369774279368002
0.737373737373737,-0.35684900606742
0.747474747474748,-0.343645582328189
0.757575757575758,-0.330211998839875
0.767676767676768,-0.316593669436914
0.777777777777778,-0.302833274660955
0.787878787878788,-0.288969201665639
0.797979797979798,-0.275035429647357
0.808080808080808,-0.261060874696608
0.818181818181818,-0.247069214680505
0.828282828282828,-0.233079110280543
0.838383838383838,-0.219104544287466
0.848484848484849,-0.20515587756774
0.858585858585859,-0.191240262762406
0.868686868686869,-0.177362387675608
0.878787878787879,-0.16352459853891
0.888888888888889,-0.149727683574981
0.898989898989899,-0.13597102124477
0.909090909090909,-0.122252967899019
0.919191919191919,-0.10857113631923
0.929292929292929,-0.094922564036945
0.939393939393939,-0.0813038159537837
0.94949494949495,-0.0677112027572968
0.95959595959596,-0.0541408270450886
0.96969696969697,-0.0405886643533122
0.97979797979798,-0.0270505931121128
0.98989898989899,-0.013522446037474
1,-4.44089209850063e-16


==> Asset/realdata/2D/csv/result2d.csv <==
-1.377878120112859278e+03,9.699019991479864711e-01
-1.356064009853092330e+03,9.699019991479864711e-01
-1.334249899593325836e+03,9.699019991479864711e-01
-1.312435789333558887e+03,9.699019991479862490e-01
-1.290621679073791938e+03,9.699019991479826963e-01
-1.268807568814025217e+03,9.699019991479481684e-01
-1.246993458554258495e+03,9.699019991477153546e-01
-1.225179348294491774e+03,9.699019991464892243e-01
-1.203365238034724825e+03,9.699019991405417596e-01
-1.181551127774958104e+03,9.699019991178442490e-01
-1.159737017515191155e+03,9.699019990388858536e-01
-1.137922907255424434e+03,9.699019987966445155e-01
-1.116108796995657713e+03,9.699019981144205715e-01
-1.094294686735890991e+03,9.699019963739621275e-01
-1.072480576476124270e+03,9.699019923985967573e-01
-1.050666466216357321e+03,9.699019833586662864e-01
-1.028852355956590372e+03,9.699019647625206630e-01
-1.007038245696823651e+03,9.699019255405492146e-01
-9.852241354370569297e+02,9.699018525652077782e-01
-9.634100251772900947e+02,9.699017178887335833e-01
-9.415959149175231460e+02,9.699014712035759489e-01
-9.197818046577564246e+02,9.699010524819580148e-01
-8.979676943979897032e+02,9.699003713893727952e-01
-8.761535841382228682e+02,9.698992547486415816e-01
-8.543394738784561468e+02,9.698974763902270535e-01
-8.325253636186894255e+02,9.698947764527803272e-01
-8.107112533589224768e+02,9.698907504608873520e-01
-7.888971430991556417e+02,9.698849267592998258e-01
-7.670830328393889204e+02,9.698767850739720142e-01
-7.452689225796220853e+02,9.698660022470709796e-01
-7.234548123198553640e+02,9.698515097592395051e-01
-7.016407020600884152e+02,9.698318589156107450e-01
-6.798265918003216939e+02,9.698058813216975382e-01
-6.580124815405549725e+02,9.697730431661770734e-01
-6.361983712807881375e+02,9.697308681666090280e-01
-6.143842610210214161e+02,9.696786479981216456e-01
-5.925701507612544674e+02,9.696123615825698039e-01
-5.707560405014877460e+02,9.695300611551070924e-01
-5.489419302417209110e+02,9.694290056672256739e-01
-5.271278199819541896e+02,9.693056372515981289e-01
-5.053137097221872978e+02,9.691600448704311699e-01
-4.834995994624205764e+02,9.689841557305773900e-01
-4.616854892026536845e+02,9.687744285933557187e-01
-4.398713789428869632e+02,9.685262219457935196e-01
-4.180572686831200713e+02,9.682354135774066117e-01
-3.962431584233533499e+02,9.678962207529703266e-01
-3.744290481635864580e+02,9.675043670510317106e-01
-3.526149379038197367e+02,9.670583815606982325e-01
-3.308008276440530153e+02,9.665492437733899100e-01
-3.089867173842861234e+02,9.659686058962377864e-01
-2.871726071245194021e+02,9.653088947306560641e-01
-2.653584968647525102e+02,9.645629934689284868e-01
-2.435443866049857888e+02,9.637219367403320192e-01
-2.217302763452189254e+02,9.627748645788066773e-01
-1.999161660854521756e+02,9.617087951079114072e-01
-1.781020558256853121e+02,9.605096448016964272e-01
-1.562879455659185624e+02,9.591609976405830462e-01
-1.344738353061516989e+02,9.576385492787876652e-01
-1.126597250463848354e+02,9.559227054327371631e-01
-9.084561478661822775e+01,9.539756638682753698e-01
-6.903150452685136429e+01,9.517504053072836090e-01
-4.721739426708448661e+01,9.491989828708518040e-01
-2.540328400731761604e+01,9.462720095261628606e-01
-3.589173747551022142e+00,9.429335194762725747e-01
1.822493651221585154e+01,9.392124830944538205e-01
4.003904677198272566e+01,9.352923269765733849e-01
6.185315703174931912e+01,9.313012261345393616e-01
8.366726729151619679e+01,9.273061306783273450e-01
1.054813775512830603e+02,9.233360810322249757e-01
1.272954878110499379e+02,9.193913854248177975e-01
1.491095980708165314e+02,9.154787361508743837e-01
1.709237083305833949e+02,9.115895976514666321e-01
1.927378185903502867e+02,9.077142415003732756e-01
2.145519288501171502e+02,9.038502836944901642e-01
2.363660391098837295e+02,8.999923412189207994e-01
2.581801493696506213e+02,8.961365793431461668e-01
2.799942596294175132e+02,8.922829851438324189e-01
3.018083698891843483e+02,8.884312676639499751e-01
3.236224801489509559e+02,8.845811805438004161e-01
3.454365904087178478e+02,8.807324495958556154e-01
3.672507006684846829e+02,8.768847990415877813e-01
3.890648109282512905e+02,8.730375829839283064e-01
4.108789211880181824e+02,8.691905537493744838e-01
4.326930314477850175e+02,8.653437639853432950e-01
4.545071417075519093e+02,8.614974486675651688e-01
4.763212519673185170e+02,8.576514036075906233e-01
4.981353622270853521e+02,8.538057214082217516e-01
5.199494724868523008e+02,8.499606404731251397e-01
5.417635827466191358e+02,8.461163524397370406e-01
5.635776930063857435e+02,8.422728156862887561e-01
5.853918032661525785e+02,8.384298709843371888e-01
6.072059135259194136e+02,8.345873744808824934e-01
6.290200237856863623e+02,8.307449711930218195e-01
6.508341340454529700e+02,8.269024281879215899e-01
6.726482443052198050e+02,8.230596094978942512e-01
6.944623545649866401e+02,8.192165586966548840e-01
7.162764648247532477e+02,8.153733224473904695e-01
7.380905750845201965e+02,8.115299637285140477e-01
7.599046853442870315e+02,8.076865744613462850e-01
7.817187956040539802e+02,8.038432641138154588e-01

